Detecting DDoS Attack on SDN Due to Vulnerabilities in OpenFlow

Software Defined Networking (SDN) is a network paradigm shift that facilitates comprehensive network programmability to cope with emerging new technologies such as cloud computing and big data. SDN facilitates simplified and centralized network management enabling it to operate in dynamic scenarios. Further, SDN uses the OpenFlow protocol for communication between the controller and its switches. The OpenFlow creates vulnerabilities for network attacks especially Distributed Denial of Service (DDoS). DDoS attacks are launched from the compromised hosts connected to the SDN switches. In this paper, we introduce a time- and space-efficient solution for the identification of these compromised hosts. Our solution consumes less computational resources and space and does not require any special equipment.

==> Tau_50_numHashFuntions_4_numHosts_30_numSwitches_5_numHeaders_5000_numPackets_100.csv <==
index,tp,tn
1,95.231,70
2,94.923,72.5
3,94.615,78.5
4,94.462,72
5,93.692,70.5
6,94.077,71
7,93.769,76
8,93,76
9,94.385,79
10,94.538,80.5


==> Tau_50_numHashFuntions_4_numHosts_30_numSwitches_5_numHeaders_5000_numPackets_150.csv <==
index,tp,tn
1,94.769,75.5
2,94.692,75
3,93.154,73.5
4,93.462,69.5
5,94.615,79.5
6,93.385,71.5
7,93.692,76
8,93.538,82.5
9,93.077,74
10,93.231,71.5


==> Tau_50_numHashFuntions_4_numHosts_30_numSwitches_5_numHeaders_5000_numPackets_50.csv <==
index,tp,tn
1,95.846,71.5
2,95.308,72.5
3,95,72.5
4,94.462,74.5
5,94.154,67.5
6,93.385,77.5
7,94.308,82
8,94.769,75.5
9,93.154,84
10,94.692,81


==> runtime_for_increasing_numhash_functions_from_1_to_500.csv <==
index,runtime
1,0.025945
2,0.02244
3,0.010604
4,0.0088721
5,0.018539
6,0.008132
7,0.0086614
8,0.0091375
9,0.0099259
10,0.0096453
11,0.0095055
12,0.0094919
13,0.010397
14,0.010918
15,0.011115
16,0.01162
17,0.012193
18,0.012039
19,0.01182
20,0.01222
21,0.01242
22,0.012569
23,0.013762
24,0.013817
25,0.014196
26,0.013892
27,0.014965
28,0.015461
29,0.015617
30,0.015494
31,0.016052
32,0.013337
33,0.017155
34,0.017299
35,0.017707
36,0.017724
37,0.018011
38,0.018548
39,0.018546
40,0.01961
41,0.017125
42,0.019046
43,0.020064
44,0.020259
45,0.02098
46,0.020419
47,0.020595
48,0.020836
49,0.021656
50,0.021907
51,0.022625
52,0.022374
53,0.023381
54,0.023007
55,0.023633
56,0.02357
57,0.022847
58,0.024731
59,0.023801
60,0.025351
61,0.025571
62,0.02633
63,0.026037
64,0.027444
65,0.025973
66,0.02732
67,0.027934
68,0.028119
69,0.027535
70,0.028225
71,0.027697
72,0.026632
73,0.025013
74,0.029825
75,0.030221
76,0.031071
77,0.031098
78,0.031151
79,0.031408
80,0.032413
81,0.031839
82,0.032345
83,0.03341
84,0.034449
85,0.037014
86,0.035607
87,0.034701
88,0.033703
89,0.03573
90,0.031133
91,0.035521
92,0.036287
93,0.035774
94,0.036001
95,0.03698
96,0.0371
97,0.03868
98,0.03869
99,0.039642
100,0.037713
101,0.038093
102,0.030371
103,0.040462
104,0.040182
105,0.042034
106,0.040715
107,0.040284
108,0.042612
109,0.042159
110,0.042891
111,0.041939
112,0.043351
113,0.044113
114,0.042381
115,0.044647
116,0.044023
117,0.045358
118,0.045631
119,0.045169
120,0.045109
121,0.046195
122,0.04608
123,0.045351
124,0.049165
125,0.047642
126,0.049026
127,0.04736
128,0.04911
129,0.045769
130,0.045723
131,0.050314
132,0.051728
133,0.05026
134,0.050614
135,0.049032
136,0.050905
137,0.04737
138,0.041722
139,0.051461
140,0.048626
141,0.04755
142,0.054491
143,0.054886
144,0.05108
145,0.055371
146,0.050024
147,0.056065
148,0.055198
149,0.054219
150,0.052995
151,0.053706
152,0.057698
153,0.057798
154,0.050746
155,0.056578
156,0.058961
157,0.059159
158,0.059422
159,0.05758
160,0.056711
161,0.058275
162,0.054007
163,0.063939
164,0.063982
165,0.057203
166,0.061066
167,0.061368
168,0.058963
169,0.062974
170,0.062838
171,0.064797
172,0.064156
173,0.065501
174,0.059381
175,0.065969
176,0.061757
177,0.069303
178,0.067668
179,0.065918
180,0.067706
181,0.070827
182,0.067297
183,0.063387
184,0.066058
185,0.065524
186,0.067626
187,0.068949
188,0.063597
189,0.068791
190,0.069567
191,0.069196
192,0.070843
193,0.070578
194,0.070541
195,0.068608
196,0.074538
197,0.072187
198,0.072449
199,0.071012
200,0.069603
201,0.069693
202,0.074516
203,0.068609
204,0.074668
205,0.073769
206,0.076667
207,0.070806
208,0.071843
209,0.075339
210,0.066746
211,0.078477
212,0.076562
213,0.079777
214,0.07632
215,0.079483
216,0.078624
217,0.075137
218,0.078176
219,0.075187
220,0.078656
221,0.08234
222,0.08052
223,0.077359
224,0.080871
225,0.080879
226,0.081169
227,0.080888
228,0.082704
229,0.080157
230,0.087828
231,0.084097
232,0.082773
233,0.084434
234,0.082065
235,0.084638
236,0.084521
237,0.086756
238,0.0807
239,0.087974
240,0.083406
241,0.085741
242,0.083894
243,0.084454
244,0.086636
245,0.086575
246,0.087002
247,0.089577
248,0.085263
249,0.087966
250,0.089208
251,0.091421
252,0.087757
253,0.091606
254,0.082515
255,0.093322
256,0.090028
257,0.093626
258,0.093345
259,0.092477
260,0.093149
261,0.094494
262,0.092743
263,0.095091
264,0.093728
265,0.096449
266,0.095339
267,0.094424
268,0.094025
269,0.090743
270,0.092421
271,0.091381
272,0.095131
273,0.09263
274,0.089902
275,0.091378
276,0.10152
277,0.097086
278,0.099392
279,0.090514
280,0.10055
281,0.099673
282,0.099392
283,0.094375
284,0.093754
285,0.095999
286,0.10184
287,0.098478
288,0.10428
289,0.097402
290,0.1012
291,0.10168
292,0.10031
293,0.1039
294,0.10407
295,0.10364
296,0.10613
297,0.10217
298,0.10079
299,0.096295
300,0.1065
301,0.10086
302,0.10835
303,0.10627
304,0.1055
305,0.10842
306,0.10914
307,0.10775
308,0.11074
309,0.10484
310,0.11045
311,0.11077
312,0.11122
313,0.1053
314,0.10849
315,0.096114
316,0.11394
317,0.10568
318,0.11064
319,0.11177
320,0.11581
321,0.10801
322,0.11589
323,0.11308
324,0.11524
325,0.11264
326,0.11288
327,0.11452
328,0.11077
329,0.11732
330,0.11762
331,0.11844
332,0.11287
333,0.10707
334,0.10397
335,0.12004
336,0.11279
337,0.11973
338,0.11763
339,0.11478
340,0.11175
341,0.10987
342,0.11635
343,0.10392
344,0.12204
345,0.11907
346,0.11548
347,0.11916
348,0.11989
349,0.1175
350,0.12127
351,0.12577
352,0.11665
353,0.12426
354,0.1178
355,0.12606
356,0.12482
357,0.11239
358,0.11831
359,0.11755
360,0.1295
361,0.12896
362,0.12917
363,0.11681
364,0.12578
365,0.12771
366,0.13143
367,0.10672
368,0.1288
369,0.12601
370,0.13075
371,0.12395
372,0.13
373,0.12719
374,0.12601
375,0.13378
376,0.13106
377,0.13452
378,0.13062
379,0.1288
380,0.12366
381,0.1153
382,0.12877
383,0.13278
384,0.13414
385,0.13807
386,0.1345
387,0.13581
388,0.13353
389,0.13883
390,0.13176
391,0.13596
392,0.13982
393,0.13852
394,0.13342
395,0.14036
396,0.14114
397,0.13724
398,0.13714
399,0.14267
400,0.1054
401,0.14091
402,0.12662
403,0.13293
404,0.14487
405,0.1407
406,0.14477
407,0.14135
408,0.14527
409,0.14172
410,0.14478
411,0.13338
412,0.10961
413,0.13997
414,0.13879
415,0.14488
416,0.13488
417,0.14708
418,0.13575
419,0.13648
420,0.14728
421,0.14976
422,0.14298
423,0.14655
424,0.14742
425,0.15095
426,0.13969
427,0.15202
428,0.14883
429,0.1257
430,0.1403
431,0.14636
432,0.15061
433,0.14829
434,0.15251
435,0.15127
436,0.15418
437,0.14327
438,0.15439
439,0.14781
440,0.15457
441,0.14446
442,0.15682
443,0.13671
444,0.13842
445,0.1556
446,0.15117
447,0.15047
448,0.15564
449,0.15417
450,0.15422
451,0.14702
452,0.14707
453,0.15746
454,0.15681
455,0.15529
456,0.14594
457,0.16091
458,0.16034
459,0.15877
460,0.15894
461,0.16376
462,0.15618
463,0.16448
464,0.16192
465,0.15368
466,0.16141
467,0.1615
468,0.14879
469,0.16729
470,0.16113
471,0.16876
472,0.15516
473,0.16457
474,0.16087
475,0.16643
476,0.16932
477,0.16075
478,0.16717
479,0.16728
480,0.16428
481,0.16418
482,0.17071
483,0.1681
484,0.17239
485,0.16313
486,0.17175
487,0.16762
488,0.16918
489,0.17311
490,0.16492
491,0.16784
492,0.16604
493,0.17125
494,0.1758
495,0.16821
496,0.1719
497,0.17117
498,0.16494
499,0.1619
500,0.15083


==> tp_tn_for_increasing_numHash_from_1_to_500.csv <==
index,tp,tn
1,94.231,72.5
2,90.385,70
3,95.385,62.5
4,96.154,75
5,93.462,57.5
6,94.615,70
7,95.769,82.5
8,95.385,67.5
9,94.615,75
10,94.615,75
11,93.846,65
12,94.615,67.5
13,95.385,72.5
14,95.769,77.5
15,94.231,62.5
16,94.615,62.5
17,92.308,75
18,94.231,62.5
19,91.538,62.5
20,96.538,65
21,95.769,65
22,93.462,72.5
23,96.154,85
24,94.615,75
25,94.615,62.5
26,95.385,82.5
27,93.846,77.5
28,93.462,70
29,93.462,70
30,96.154,77.5
31,94.615,60
32,94.231,60
33,94.615,57.5
34,94.231,70
35,95,80
36,94.615,65
37,95,62.5
38,94.231,62.5
39,94.231,72.5
40,94.615,72.5
41,92.308,60
42,95.385,72.5
43,95.769,70
44,93.846,85
45,95.385,77.5
46,93.846,67.5
47,96.538,82.5
48,95.769,65
49,96.154,70
50,94.231,72.5
51,95.385,70
52,94.615,67.5
53,96.538,70
54,91.923,77.5
55,96.538,80
56,95.385,70
57,95.385,70
58,98.077,72.5
59,93.462,75
60,95.769,67.5
61,93.462,75
62,95.385,77.5
63,95.385,77.5
64,96.154,72.5
65,92.692,80
66,92.692,62.5
67,95,70
68,94.615,80
69,94.615,72.5
70,95.385,67.5
71,93.077,62.5
72,93.077,70
73,93.846,65
74,96.538,72.5
75,92.308,77.5
76,93.462,67.5
77,91.923,70
78,93.077,70
79,95.385,75
80,95.385,72.5
81,95,67.5
82,93.846,85
83,95.385,80
84,94.615,75
85,93.462,75
86,93.846,72.5
87,93.462,72.5
88,93.077,75
89,96.538,65
90,93.846,77.5
91,95,65
92,95,77.5
93,96.154,80
94,91.923,70
95,95.769,80
96,91.538,82.5
97,96.538,65
98,96.154,77.5
99,97.308,60
100,94.615,75
101,93.462,72.5
102,91.923,60
103,93.462,72.5
104,96.154,72.5
105,95.385,70
106,96.154,65
107,96.154,65
108,93.846,67.5
109,93.846,75
110,93.846,70
111,93.846,77.5
112,94.231,75
113,96.154,72.5
114,95,62.5
115,91.538,72.5
116,93.462,75
117,94.615,70
118,93.846,70
119,91.923,72.5
120,95,60
121,94.231,72.5
122,92.692,62.5
123,95.769,80
124,93.462,72.5
125,94.615,67.5
126,95.769,57.5
127,96.538,70
128,96.154,67.5
129,94.231,65
130,93.846,65
131,93.462,75
132,94.615,70
133,96.154,75
134,95.385,62.5
135,94.615,82.5
136,93.077,70
137,96.154,70
138,96.538,75
139,95,92.5
140,92.308,60
141,93.846,65
142,93.462,72.5
143,93.846,67.5
144,90.385,75
145,90.769,65
146,93.846,65
147,94.231,65
148,91.923,62.5
149,93.077,75
150,94.615,72.5
151,93.846,62.5
152,95.385,70
153,96.538,75
154,94.615,75
155,95.385,72.5
156,96.154,67.5
157,96.923,67.5
158,95.769,80
159,95.385,70
160,93.462,75
161,94.615,72.5
162,97.692,70
163,94.615,67.5
164,95,70
165,95.385,72.5
166,93.846,62.5
167,96.538,77.5
168,94.615,67.5
169,95,72.5
170,91.923,75
171,93.846,67.5
172,94.615,70
173,93.846,75
174,95.385,67.5
175,96.538,62.5
176,96.154,77.5
177,95,72.5
178,95.385,62.5
179,94.231,62.5
180,96.538,75
181,95.385,77.5
182,94.615,70
183,95.385,70
184,93.846,80
185,95,67.5
186,96.154,72.5
187,93.077,70
188,93.846,65
189,91.538,65
190,93.846,67.5
191,94.231,62.5
192,93.846,72.5
193,93.077,67.5
194,93.846,75
195,93.846,70
196,96.923,65
197,93.846,62.5
198,92.692,62.5
199,93.462,67.5
200,95,70
201,95.769,67.5
202,93.846,65
203,95,72.5
204,94.615,72.5
205,93.077,60
206,95.385,70
207,95.385,80
208,91.154,65
209,94.615,67.5
210,95.769,70
211,95,82.5
212,93.846,67.5
213,96.923,65
214,94.231,77.5
215,96.154,80
216,96.538,82.5
217,92.308,80
218,93.077,85
219,98.077,72.5
220,93.846,75
221,93.846,75
222,93.846,60
223,95.385,80
224,94.231,62.5
225,96.538,62.5
226,93.462,80
227,93.846,80
228,92.692,82.5
229,91.923,75
230,94.615,75
231,95,70
232,94.615,60
233,94.231,67.5
234,94.615,65
235,95.385,70
236,95.385,62.5
237,95.385,80
238,95,70
239,93.462,62.5
240,95.769,67.5
241,93.846,72.5
242,95.385,77.5
243,93.077,62.5
244,94.231,70
245,93.077,72.5
246,93.846,70
247,94.231,75
248,95,77.5
249,96.538,65
250,95,62.5
251,94.615,85
252,90.769,70
253,93.846,60
254,96.538,75
255,93.846,72.5
256,95.385,70
257,93.462,75
258,92.692,62.5
259,92.308,65
260,96.154,70
261,95.769,80
262,93.846,67.5
263,93.846,80
264,93.077,80
265,91.923,75
266,92.692,77.5
267,95,67.5
268,95.769,72.5
269,95,67.5
270,93.077,75
271,91.538,67.5
272,97.308,60
273,95.385,72.5
274,96.154,82.5
275,94.231,72.5
276,93.462,77.5
277,93.077,57.5
278,95.385,57.5
279,94.231,75
280,97.308,67.5
281,96.923,67.5
282,94.615,75
283,93.077,75
284,93.077,72.5
285,91.538,70
286,95.385,72.5
287,94.231,77.5
288,91.154,72.5
289,95.385,70
290,94.615,85
291,94.231,72.5
292,94.231,65
293,97.308,82.5
294,94.615,82.5
295,96.538,62.5
296,95.769,62.5
297,93.462,67.5
298,93.462,75
299,93.462,70
300,94.615,75
301,95,77.5
302,93.846,65
303,94.615,80
304,96.923,62.5
305,93.462,65
306,95,70
307,91.923,72.5
308,96.154,67.5
309,95,75
310,95,75
311,94.615,70
312,95.769,72.5
313,92.308,77.5
314,94.231,65
315,92.692,75
316,96.538,75
317,94.615,62.5
318,96.923,77.5
319,93.846,70
320,90.769,50
321,93.846,65
322,95,77.5
323,93.462,82.5
324,93.077,77.5
325,93.462,80
326,96.154,80
327,95.769,75
328,94.231,87.5
329,93.077,60
330,94.615,75
331,93.077,77.5
332,95,70
333,93.846,82.5
334,95.769,75
335,95.769,67.5
336,97.308,75
337,92.308,70
338,94.231,60
339,96.154,70
340,91.923,67.5
341,93.077,67.5
342,92.308,75
343,95.385,62.5
344,91.538,72.5
345,93.846,77.5
346,95,85
347,92.692,67.5
348,94.231,65
349,95.769,67.5
350,95.769,80
351,95.769,70
352,92.308,65
353,92.692,72.5
354,95,72.5
355,95.769,65
356,93.077,70
357,94.615,77.5
358,93.846,70
359,91.923,72.5
360,96.154,65
361,95.385,62.5
362,92.692,57.5
363,95.769,70
364,93.462,77.5
365,94.615,87.5
366,93.846,77.5
367,96.154,77.5
368,96.923,80
369,93.462,87.5
370,96.538,65
371,94.615,75
372,94.615,70
373,93.077,77.5
374,93.462,80
375,94.615,67.5
376,95,70
377,93.846,75
378,90.385,75
379,93.077,72.5
380,95,72.5
381,97.308,75
382,94.615,67.5
383,95,77.5
384,92.692,85
385,95,67.5
386,92.692,62.5
387,95,67.5
388,95,72.5
389,94.615,60
390,94.231,57.5
391,94.615,60
392,93.462,72.5
393,95.385,67.5
394,95.769,77.5
395,95.769,80
396,95.769,75
397,96.154,77.5
398,95.385,70
399,95.769,80
400,95.385,82.5
401,94.615,77.5
402,91.154,70
403,97.308,75
404,94.615,75
405,95.385,67.5
406,93.846,72.5
407,90.769,67.5
408,97.308,87.5
409,95,65
410,94.615,70
411,93.462,60
412,94.231,70
413,94.231,75
414,94.615,72.5
415,95,67.5
416,91.154,77.5
417,95,67.5
418,94.231,65
419,93.846,65
420,93.077,65
421,93.077,55
422,95,62.5
423,96.538,67.5
424,95.385,72.5
425,94.231,75
426,95,65
427,94.615,62.5
428,96.154,75
429,91.538,70
430,94.615,60
431,93.846,82.5
432,92.692,67.5
433,92.692,77.5
434,93.846,62.5
435,95,75
436,93.077,72.5
437,90.385,67.5
438,95.769,82.5
439,94.615,65
440,95,62.5
441,96.538,72.5
442,95,67.5
443,97.308,75
444,95,52.5
445,94.231,72.5
446,96.538,60
447,95,65
448,93.846,67.5
449,93.846,72.5
450,91.923,67.5
451,95,72.5
452,93.462,75
453,95.769,77.5
454,95.385,87.5
455,93.846,72.5
456,93.462,85
457,94.231,62.5
458,92.308,67.5
459,92.692,75
460,93.846,62.5
461,96.154,70
462,93.462,65
463,90.769,72.5
464,93.462,60
465,93.462,77.5
466,93.462,65
467,96.538,70
468,93.846,82.5
469,95.385,70
470,93.846,77.5
471,93.077,82.5
472,93.846,77.5
473,92.308,72.5
474,94.615,80
475,92.692,65
476,91.923,75
477,95.769,62.5
478,93.462,67.5
479,95.769,62.5
480,95,85
481,90.769,72.5
482,95,65
483,95,70
484,93.846,72.5
485,93.462,85
486,93.462,75
487,95.385,72.5
488,94.231,65
489,93.846,70
490,95.769,75
491,95.385,65
492,95.769,70
493,93.462,75
494,96.154,70
495,94.615,65
496,92.692,67.5
497,96.538,72.5
498,92.308,72.5
499,93.846,80
500,96.154,65

